Bottoms Up for CHCs: Novel Transformation of Linear Constrained Horn Clauses to Software Verification

Constrained Horn Clauses (CHCs) have conventionally been used as a low-level representation in formal verification. Most existing solvers use a diverse set of specialized techniques, including direct state space traversal or under-approximating abstraction, necessitating purpose-built complex algorithms. Other solvers successfully simplified the verification workflow by translating the problem to inputs for other verification tasks, leveraging the strengths of existing algorithms. One such approach transforms the CHC problem into a recursive program roughly emulating a top-down solver for the deduction task; and verifying the reachability of a safety violation specified as a control location. We propose an alternative bottom-up approach for linear CHCs, and evaluate the two options in the open-source model checking framework THETA on both synthetic and industrial examples. We find that there is a more than twofold increase in the number of solved tasks when the novel bottom-up approach is used in the verification workflow, in contrast with the top-down technique.

==> figures/chc-quantile-data.csv <==
solved;Theta (FW);Theta (BW);Eldarica;Unihorn;z3
0;0,00;0,00;0,00;0,00;0,00
1;2,94;2,99;2,87;11,44;0,04
2;3,01;3,15;2,92;11,57;0,05
3;3,13;3,15;2,94;11,62;0,05
4;3,15;3,15;2,97;12,06;0,05
5;3,18;3,18;3,00;12,24;0,05
6;3,26;3,36;3,00;12,40;0,05
7;3,27;3,45;3,05;12,44;0,05
8;3,31;3,45;3,13;12,49;0,06
9;3,31;3,46;3,14;12,51;0,06
10;3,33;3,50;3,16;12,51;0,06
11;3,34;3,51;3,28;12,56;0,06
12;3,34;3,54;3,34;12,63;0,06
13;3,35;3,55;3,47;12,65;0,06
14;3,38;3,55;3,68;12,74;0,06
15;3,39;3,58;3,68;12,80;0,06
16;3,39;3,61;3,70;12,84;0,06
17;3,45;3,64;3,77;12,90;0,06
18;3,48;3,70;3,78;13,27;0,06
19;3,51;3,70;3,83;13,29;0,06
20;3,51;3,71;3,83;13,54;0,06
21;3,52;3,71;3,85;13,56;0,06
22;3,53;3,73;3,87;13,60;0,06
23;3,58;3,76;3,87;13,71;0,06
24;3,62;3,77;3,90;13,89;0,06
25;3,63;3,79;3,93;13,90;0,06
26;3,64;3,82;3,96;13,91;0,06
27;3,65;3,86;3,96;13,99;0,06
28;3,67;3,87;3,99;14,21;0,06
29;3,67;3,89;4,01;14,25;0,06
30;3,69;3,93;4,04;14,26;0,07
31;3,70;3,95;4,09;14,32;0,07
32;3,71;3,98;4,09;14,35;0,07
33;3,76;4,03;4,11;14,43;0,07
34;3,78;4,10;4,14;14,56;0,07
35;3,79;4,11;4,18;14,56;0,07
36;3,80;4,24;4,22;14,67;0,07
37;3,82;4,31;4,22;14,67;0,07
38;3,93;4,37;4,24;14,75;0,07
39;3,96;4,39;4,31;14,84;0,07
40;3,98;4,45;4,32;14,87;0,07
41;3,99;4,49;4,33;14,95;0,07
42;4,00;4,55;4,33;15,06;0,07
43;4,00;4,64;4,33;15,10;0,07
44;4,00;4,64;4,38;15,11;0,07
45;4,01;4,76;4,43;15,28;0,07
46;4,01;4,83;4,45;15,33;0,07
47;4,05;4,84;4,46;15,35;0,07
48;4,05;4,87;4,47;15,36;0,07
49;4,06;5,01;4,51;15,36;0,07
50;4,06;5,02;4,51;15,47;0,07
51;4,10;5,08;4,57;15,53;0,07
52;4,11;5,11;4,64;15,54;0,07
53;4,13;5,12;4,67;15,62;0,07
54;4,13;5,13;4,68;15,69;0,08
55;4,13;5,34;4,74;15,70;0,08
56;4,14;5,34;4,79;15,76;0,08
57;4,15;5,37;4,84;15,82;0,08
58;4,23;5,45;4,88;15,88;0,08
59;4,24;5,48;4,93;16,15;0,08
60;4,28;5,50;4,97;16,20;0,08
61;4,29;5,51;4,99;16,20;0,08
62;4,29;5,53;5,02;16,25;0,08
63;4,32;5,56;5,02;16,31;0,08
64;4,33;5,65;5,03;16,36;0,08
65;4,40;5,70;5,08;16,50;0,08
66;4,41;5,72;5,11;16,55;0,08
67;4,42;5,73;5,13;16,56;0,08
68;4,42;5,91;5,14;16,71;0,08
69;4,43;5,95;5,17;16,71;0,08
70;4,46;5,96;5,19;16,72;0,08
71;4,49;6,05;5,20;16,78;0,08
72;4,51;6,11;5,31;16,79;0,08
73;4,54;6,25;5,32;16,80;0,08
74;4,54;6,34;5,33;16,80;0,08
75;4,54;6,60;5,39;16,82;0,08
76;4,56;6,63;5,45;16,93;0,08
77;4,61;6,66;5,47;16,96;0,08
78;4,62;6,88;5,52;16,96;0,08
79;4,64;7,18;5,53;16,98;0,09
80;4,64;7,18;5,56;17,01;0,09
81;4,65;7,25;5,59;17,01;0,09
82;4,65;7,27;5,62;17,02;0,09
83;4,65;7,38;5,65;17,09;0,09
84;4,67;7,60;5,73;17,09;0,09
85;4,70;7,86;5,73;17,20;0,09
86;4,74;7,86;5,75;17,24;0,09
87;4,76;7,87;5,77;17,43;0,09
88;4,76;7,90;5,79;17,44;0,09
89;4,82;7,91;5,82;17,57;0,09
90;4,84;7,93;5,84;17,58;0,09
91;4,88;8,03;5,84;17,61;0,09
92;4,89;8,14;5,85;17,65;0,09
93;4,91;8,58;5,86;17,73;0,09
94;4,91;8,73;5,89;17,76;0,09
95;4,92;8,86;5,90;17,76;0,09
96;4,92;9,26;5,93;17,77;0,09
97;5,00;9,28;5,99;17,90;0,09
98;5,04;9,76;6,00;17,90;0,09
99;5,05;9,96;6,01;17,95;0,09
100;5,05;10,33;6,04;18,09;0,09
101;5,07;10,63;6,05;18,09;0,09
102;5,09;11,04;6,13;18,42;0,09
103;5,10;11,75;6,14;18,53;0,09
104;5,11;11,81;6,16;18,59;0,09
105;5,17;11,98;6,19;18,65;0,09
106;5,19;12,04;6,19;18,67;0,09
107;5,21;12,72;6,38;18,75;0,09
108;5,23;14,38;6,41;18,82;0,10
109;5,25;14,95;6,43;19,01;0,10
110;5,27;15,11;6,54;19,01;0,10
111;5,28;15,68;6,73;19,06;0,10
112;5,29;16,34;6,75;19,12;0,10
113;5,33;17,67;6,76;19,36;0,10
114;5,36;19,40;6,78;19,41;0,10
115;5,41;19,44;6,82;19,41;0,10
116;5,42;20,11;6,83;19,41;0,10
117;5,49;20,82;6,87;19,46;0,10
118;5,52;21,37;6,97;19,48;0,10
119;5,53;21,56;7,04;19,51;0,10
120;5,54;23,83;7,09;19,59;0,10
121;5,54;24,58;7,11;19,66;0,10
122;5,55;25,41;7,16;19,67;0,10
123;5,55;30,94;7,34;19,76;0,10
124;5,55;32,65;7,35;19,80;0,10
125;5,58;34,56;7,45;19,99;0,10
126;5,59;34,87;7,57;20,14;0,10
127;5,61;35,76;7,62;20,49;0,10
128;5,62;38,15;7,71;20,53;0,10
129;5,63;38,77;7,79;20,76;0,10
130;5,66;40,87;7,87;20,81;0,11
131;5,67;49,41;8,10;21,05;0,11
132;5,70;71,17;8,18;21,14;0,11
133;5,81;73,49;8,23;21,33;0,11
134;5,81;73,60;8,28;21,38;0,11
135;5,87;73,69;8,38;21,40;0,11
136;5,88;92,38;8,43;21,48;0,11
137;5,91;105,12;8,43;21,51;0,11
138;5,94;111,97;8,49;21,54;0,11
139;5,98;124,61;8,63;21,58;0,11
140;6,01;155,82;8,68;21,64;0,11
141;6,02;157,58;8,71;21,79;0,11
142;6,05;293,50;8,88;22,05;0,12
143;6,08;;8,92;22,09;0,12
144;6,15;;8,93;22,11;0,12
145;6,16;;8,99;22,34;0,12
146;6,17;;9,01;22,43;0,12
147;6,18;;9,11;22,49;0,12
148;6,28;;9,23;22,51;0,12
149;6,31;;9,33;22,66;0,12
150;6,35;;9,57;22,67;0,12
151;6,37;;9,63;22,77;0,12
152;6,40;;9,64;22,96;0,12
153;6,46;;9,67;23,02;0,12
154;6,52;;9,78;23,14;0,12
155;6,59;;9,80;23,15;0,12
156;6,60;;9,81;23,27;0,12
157;6,61;;9,99;23,43;0,12
158;6,69;;10,03;23,73;0,12
159;6,72;;10,54;23,75;0,12
160;6,73;;10,71;23,75;0,12
161;6,78;;11,05;23,77;0,12
162;6,92;;11,11;24,17;0,13
163;6,94;;11,30;24,28;0,13
164;7,02;;11,33;25,21;0,13
165;7,03;;11,44;25,39;0,13
166;7,03;;11,78;25,46;0,13
167;7,10;;11,83;25,52;0,13
168;7,17;;11,89;25,75;0,13
169;7,18;;11,92;25,77;0,13
170;7,27;;12,28;25,82;0,13
171;7,29;;12,51;25,97;0,13
172;7,37;;12,52;25,98;0,13
173;7,40;;12,98;26,16;0,13
174;7,43;;13,14;26,23;0,13
175;7,49;;13,17;26,38;0,13
176;7,56;;13,29;26,46;0,13
177;7,60;;13,75;26,53;0,13
178;7,64;;13,91;26,66;0,13
179;7,78;;14,24;26,81;0,14
180;7,89;;14,68;27,36;0,14
181;7,91;;15,01;27,48;0,14
182;7,91;;15,15;27,72;0,14
183;8,01;;15,39;27,90;0,14
184;8,19;;15,50;28,64;0,14
185;8,26;;15,61;28,72;0,14
186;8,31;;15,61;28,83;0,15
187;8,34;;15,70;28,92;0,15
188;8,38;;15,87;29,13;0,15
189;8,59;;15,92;29,25;0,15
190;8,72;;16,05;29,35;0,15
191;8,92;;16,09;29,99;0,15
192;8,97;;16,28;30,03;0,15
193;9,06;;16,37;30,12;0,16
194;9,14;;16,45;30,90;0,16
195;9,15;;16,96;31,04;0,16
196;9,22;;18,22;31,40;0,17
197;9,26;;19,87;31,44;0,17
198;9,41;;20,04;32,63;0,17
199;9,43;;20,34;32,83;0,17
200;9,45;;20,44;33,58;0,17
201;9,53;;20,67;33,92;0,17
202;9,60;;20,88;34,08;0,17
203;9,96;;20,93;34,25;0,18
204;10,27;;20,94;34,75;0,18
205;10,38;;21,01;35,27;0,19
206;10,45;;21,25;35,76;0,19
207;10,47;;21,74;36,20;0,19
208;10,56;;21,80;36,34;0,19
209;10,62;;22,10;36,68;0,19
210;10,73;;22,65;36,78;0,20
211;10,99;;22,66;36,89;0,20
212;11,10;;22,75;37,13;0,20
213;11,13;;24,00;37,28;0,20
214;11,86;;24,02;37,38;0,20
215;12,06;;25,60;37,83;0,21
216;12,14;;25,67;38,17;0,21
217;12,17;;25,82;38,82;0,21
218;12,20;;25,92;39,07;0,22
219;12,22;;26,98;39,50;0,22
220;12,23;;27,26;41,13;0,23
221;12,26;;27,41;42,15;0,23
222;12,30;;27,62;42,44;0,23
223;12,43;;28,29;42,45;0,23
224;13,24;;28,30;42,57;0,23
225;13,55;;28,64;42,86;0,23
226;13,57;;28,68;43,06;0,23
227;13,86;;29,07;43,84;0,24
228;13,93;;29,16;43,94;0,25
229;14,10;;29,17;43,98;0,25
230;14,20;;29,26;44,21;0,25
231;14,79;;29,65;44,24;0,25
232;15,25;;29,78;44,47;0,26
233;15,30;;30,12;44,85;0,26
234;15,64;;30,28;45,07;0,27
235;15,64;;31,97;45,92;0,27
236;15,66;;32,14;46,97;0,28
237;15,87;;32,38;46,98;0,29
238;16,34;;32,54;47,04;0,29
239;16,83;;33,31;47,06;0,29
240;16,92;;33,32;47,80;0,29
241;16,95;;33,42;47,82;0,30
242;17,44;;33,42;48,37;0,31
243;17,66;;33,60;48,49;0,31
244;17,77;;33,67;49,00;0,31
245;18,48;;34,03;49,12;0,32
246;19,63;;34,24;50,20;0,33
247;20,20;;34,41;51,59;0,34
248;20,58;;34,83;53,27;0,34
249;20,60;;35,00;53,73;0,34
250;20,68;;35,28;53,88;0,35
251;20,86;;35,88;55,84;0,35
252;21,24;;35,88;56,00;0,35
253;21,46;;36,25;56,39;0,36
254;21,48;;38,01;56,84;0,37
255;21,55;;39,92;57,00;0,37
256;22,77;;40,43;57,04;0,37
257;24,50;;41,90;57,17;0,37
258;25,11;;44,41;58,55;0,37
259;25,26;;44,57;58,66;0,39
260;25,98;;44,85;60,50;0,39
261;26,23;;45,50;61,30;0,42
262;26,35;;45,79;61,71;0,42
263;27,37;;46,53;61,80;0,42
264;28,75;;47,32;62,07;0,43
265;29,77;;47,52;63,60;0,43
266;30,02;;47,81;63,88;0,45
267;31,81;;48,30;64,17;0,45
268;31,89;;48,44;64,95;0,46
269;31,95;;48,73;65,00;0,47
270;33,49;;48,83;65,01;0,47
271;33,50;;48,87;66,50;0,47
272;33,53;;49,41;66,75;0,48
273;33,76;;50,15;66,87;0,48
274;34,69;;50,63;67,59;0,49
275;34,94;;51,70;67,78;0,50
276;36,41;;52,01;67,96;0,53
277;37,74;;52,22;68,04;0,56
278;38,89;;52,24;68,10;0,57
279;39,05;;53,78;68,41;0,57
280;39,70;;53,92;68,81;0,60
281;40,91;;54,91;69,05;0,61
282;42,57;;56,53;71,23;0,61
283;43,02;;58,15;72,12;0,62
284;43,65;;58,31;72,44;0,65
285;44,46;;59,84;73,03;0,67
286;45,41;;60,15;73,13;0,68
287;47,44;;60,64;74,60;0,73
288;48,39;;60,87;79,57;0,73
289;50,90;;62,25;81,26;0,76
290;53,51;;63,67;89,64;0,76
291;54,39;;64,00;94,38;0,80
292;54,80;;65,75;96,19;0,81
293;55,50;;65,98;96,70;0,81
294;57,29;;66,25;98,19;0,84
295;59,57;;68,15;98,52;0,89
296;60,09;;74,10;98,72;0,90
297;62,19;;79,69;102,67;0,97
298;65,94;;83,49;104,02;0,99
299;68,70;;84,68;104,60;1,04
300;71,38;;86,08;104,89;1,04
301;71,47;;87,18;105,63;1,05
302;74,07;;87,34;109,25;1,13
303;75,12;;91,59;112,86;1,15
304;76,44;;92,35;122,32;1,15
305;76,60;;92,49;126,27;1,16
306;77,97;;97,36;128,04;1,18
307;89,72;;102,47;128,34;1,20
308;90,88;;104,81;128,67;1,22
309;98,09;;109,88;130,92;1,23
310;99,79;;116,25;131,45;1,23
311;106,59;;122,24;133,39;1,29
312;109,35;;122,35;134,68;1,32
313;109,83;;123,06;135,56;1,33
314;116,51;;124,73;136,11;1,34
315;119,49;;136,72;139,31;1,39
316;122,73;;140,20;139,53;1,39
317;129,20;;152,22;141,43;1,47
318;134,28;;155,47;143,93;1,48
319;141,77;;157,18;144,95;1,52
320;148,28;;180,92;146,18;1,58
321;156,31;;182,76;147,65;1,61
322;163,51;;183,35;149,38;1,62
323;166,70;;194,02;154,31;1,68
324;209,14;;197,41;156,17;1,71
325;212,32;;197,72;158,39;1,76
326;226,25;;202,82;160,77;1,90
327;242,18;;206,42;165,81;2,03
328;266,81;;215,59;166,50;2,13
329;;;225,74;168,21;2,16
330;;;234,01;168,43;2,27
331;;;252,64;169,04;2,30
332;;;259,02;171,83;2,42
333;;;261,29;173,89;2,43
334;;;262,69;174,03;2,49
335;;;290,75;176,58;2,57
336;;;292,35;179,66;2,61
337;;;293,22;180,10;2,63
338;;;;180,34;2,69
339;;;;181,05;2,71
340;;;;181,21;2,76
341;;;;181,55;2,77
342;;;;182,31;2,80
343;;;;183,45;2,80
344;;;;183,51;2,90
345;;;;183,98;2,90
346;;;;187,16;2,94
347;;;;187,34;2,94
348;;;;187,73;2,96
349;;;;194,08;3,00
350;;;;196,21;3,01
351;;;;196,48;3,15
352;;;;201,47;3,33
353;;;;202,00;3,55
354;;;;203,98;3,62
355;;;;208,45;3,70
356;;;;212,96;3,92
357;;;;214,82;3,99
358;;;;224,01;4,06
359;;;;224,27;4,13
360;;;;227,27;4,14
361;;;;227,41;4,21
362;;;;240,55;4,29
363;;;;248,01;4,34
364;;;;249,29;4,45
365;;;;261,16;4,60
366;;;;261,16;4,87
367;;;;262,67;4,93
368;;;;262,77;4,94
369;;;;263,50;5,02
370;;;;263,74;5,06
371;;;;264,40;5,49
372;;;;265,28;5,62
373;;;;276,73;5,85
374;;;;278,68;6,06
375;;;;281,44;6,09
376;;;;281,70;6,24
377;;;;286,32;6,40
378;;;;287,01;6,46
379;;;;287,64;6,57
380;;;;298,90;6,67
381;;;;;7,76
382;;;;;7,87
383;;;;;7,98
384;;;;;9,59
385;;;;;9,75
386;;;;;11,37
387;;;;;11,83
388;;;;;11,97
389;;;;;12,18
390;;;;;13,49
391;;;;;14,11
392;;;;;14,69
393;;;;;15,16
394;;;;;15,60
395;;;;;16,51
396;;;;;17,17
397;;;;;18,23
398;;;;;18,70
399;;;;;18,88
400;;;;;20,62
401;;;;;21,67
402;;;;;23,63
403;;;;;23,72
404;;;;;29,47
405;;;;;30,55
406;;;;;31,15
407;;;;;32,40
408;;;;;32,70
409;;;;;33,99
410;;;;;34,12
411;;;;;38,29
412;;;;;41,89
413;;;;;42,57
414;;;;;49,09
415;;;;;49,76
416;;;;;61,35
417;;;;;62,60
418;;;;;63,66
419;;;;;65,25
420;;;;;74,10
421;;;;;74,79
422;;;;;77,90
423;;;;;79,15
424;;;;;86,07
425;;;;;93,61
426;;;;;94,68
427;;;;;127,68
428;;;;;146,99
429;;;;;149,55
430;;;;;182,79
431;;;;;194,67
432;;;;;201,34
433;;;;;216,64
434;;;;;231,22
435;;;;;261,96
436;;;;;276,73
437;;;;;277,88
438;;;;;
439;;;;;
440;;;;;
441;;;;;
442;;;;;
443;;;;;
444;;;;;
445;;;;;
446;;;;;
447;;;;;
448;;;;;
449;;;;;
450;;;;;
451;;;;;
452;;;;;
453;;;;;
454;;;;;
455;;;;;
456;;;;;
457;;;;;
458;;;;;
459;;;;;
460;;;;;
461;;;;;
462;;;;;
463;;;;;
464;;;;;
465;;;;;
466;;;;;
467;;;;;
468;;;;;
469;;;;;
470;;;;;
471;;;;;
472;;;;;
473;;;;;
474;;;;;
475;;;;;
476;;;;;
477;;;;;
478;;;;;
479;;;;;
480;;;;;
481;;;;;
482;;;;;
483;;;;;
484;;;;;
485;;;;;
486;;;;;
487;;;;;
488;;;;;
489;;;;;
490;;;;;
491;;;;;
492;;;;;
493;;;;;
494;;;;;
495;;;;;
496;;;;;
497;;;;;
498;;;;;
499;;;;;
500;;;;;
501;;;;;
502;;;;;
503;;;;;
504;;;;;
505;;;;;
506;;;;;
507;;;;;
508;;;;;
509;;;;;
510;;;;;
511;;;;;
512;;;;;
513;;;;;
514;;;;;
515;;;;;
516;;;;;
517;;;;;
518;;;;;
519;;;;;
520;;;;;
521;;;;;
522;;;;;
523;;;;;
524;;;;;
525;;;;;
526;;;;;
527;;;;;
528;;;;;
529;;;;;
530;;;;;
531;;;;;
532;;;;;
533;;;;;
534;;;;;
535;;;;;
536;;;;;
537;;;;;
538;;;;;
539;;;;;
540;;;;;
541;;;;;
542;;;;;
543;;;;;
544;;;;;
545;;;;;
546;;;;;
547;;;;;
548;;;;;
549;;;;;
550;;;;;
551;;;;;
552;;;;;
553;;;;;
554;;;;;
555;;;;;
556;;;;;
557;;;;;
558;;;;;
559;;;;;
560;;;;;
561;;;;;
562;;;;;
563;;;;;
564;;;;;
565;;;;;
566;;;;;
567;;;;;
568;;;;;
569;;;;;
570;;;;;
571;;;;;
572;;;;;
573;;;;;
574;;;;;
575;;;;;
576;;;;;
577;;;;;
578;;;;;
579;;;;;
580;;;;;
581;;;;;
582;;;;;
583;;;;;
584;;;;;
585;;;;;
